Evolution of cold streams in hot gaseous halos

In the prevailing model of galaxy formation and evolution, the process of gas accretion onto central galaxies undergoes a transition from cold-dominated to hot-dominated modes. This shift occurs when the mass of the parent dark matter halos exceeds a critical threshold known as $M_{shock}$. Moreover, cold gas usually flows onto central galaxies through filamentary structures, currently referred to as cold streams. However, the evolution of cold streams in halos with masses around $M_{shock}$, particularly how they are disrupted, remains unclear. To address this issue, we conduct a set of idealised hydrodynamic simulations. Our simulations show that (1) for a gas metallicity $Z=0.001-0.1Z_{\odot}$, cold stream with an inflow rate $\sim 3\, \rm{M_{\odot}}/yr$ per each can persist and effectively transport cold and cool gas to the central region ($< 0.2$ virial radius) in halos with mass $10^{12}\, \rm{M_{\odot}}$, but is disrupted at a radius around $0.2$ virial radius due to compression heating for halos with mass $3 \times 10^{12}\, \rm{M_{\odot}}$. (2) At $z\sim 2$, the maximum halo mass that capable of hosting and sustaining cold streams $M_{stream}$ is between $1\times 10^{12} \rm{M_{\odot}}$ and $1.5\times 10^{12}\rm{M_{\odot}}$ for gas metallicity $Z=0.001Z_{\odot}$, while for a higher gas metallicity $Z=0.1Z_{\odot}$, this value increases to $\sim 1.5\times 10^{12}\rm{M_{\odot}}$. (3) The evolution and ultimate fate of cold streams are determined primarily by the rivalry between radiative cooling and compression. Stronger heating due to compression in halos more massive than $M_{stream}$ can surpass cooling and heat the gas in cold streams to the hot ($\geq 10^6\,$ K) phase.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
